Parallel Integer Sort: Theory and Practice

Integer sorting is a fundamental problem in computer science. This paper studies parallel integer sort both in theory and in practice. In theory, we show tighter bounds for a class of existing practical integer sort algorithms, which provides a solid theoretical foundation for their widespread usage in practice and strong performance. In practice, we design a new integer sorting algorithm, \textsf{DovetailSort}, that is theoretically-efficient and has good practical performance. In particular, \textsf{DovetailSort} overcomes a common challenge in existing parallel integer sorting algorithms, which is the difficulty of detecting and taking advantage of duplicate keys. The key insight in \textsf{DovetailSort} is to combine algorithmic ideas from both integer- and comparison-sorting algorithms. In our experiments, \textsf{DovetailSort} achieves competitive or better performance than existing state-of-the-art parallel integer and comparison sorting algorithms on various synthetic and real-world datasets.

==> figures/heavy-key-32.csv <==
32,Unif,$10^9$,0.491715,0.491106
32,Unif,$10$,0.298523,0.619435
32,Exp,1,0.50837,0.483115
32,Exp,10,0.393482,0.533071
32,Zipf,0.6,0.49177,0.490449
32,Zipf,1.5,0.446939,0.645932
32,BExp,10,1.08342,0.958668
32,BExp,300,0.60733,1.28466


==> figures/heavy-key-64.csv <==
64,Unif,$10^9$,1.00351,0.998977
64,Unif,$10$,0.598686,1.47831
64,Exp,1,0.993779,0.995183
64,Exp,10,0.758807,1.734
64,Zipf,0.6,1.01835,1.02302
64,Zipf,1.5,0.874133,1.94523
64,BExp,10,2.92311,2.958
64,BExp,300,1.31471,4.66278


==> figures/increasing_input_size-32.csv <==
32,10000000,uniform,10000000,0.0093392,0.0104526,0.188348,0.044964,0.0148268,0.0817866
32,10000000,uniform,1000,0.008935,0.0132998,0.095528,0.0443906,0.0122978,0.0640418
32,10000000,exponential,0.00002,0.008022,0.0106448,0.190891,0.0475214,0.014113,0.0776104
32,10000000,exponential,0.00007,0.0082912,0.0110988,0.149897,0.0488346,0.0132122,0.0794088
32,10000000,zipfian,0.8,0.010423,0.0110332,0.154698,0.0488964,0.0143694,0.0712728
32,10000000,zipfian,1.2,0.013699,0.0098358,0.103998,0.0501074,0.017722,0.0980718
32,10000000,bits_exp,30,0.0211138,0.009732,0.138851,0.02545,0.0160906,0.0883088
32,10000000,bits_exp,100,0.0147422,0.0094798,0.154559,0.0206318,0.0223964,0.079252
32,20000000,uniform,10000000,0.0173664,0.0261298,0.147506,0.0610594,0.0285116,0.077584
32,20000000,uniform,1000,0.0145402,0.018699,0.108922,0.0534334,0.0256878,0.0612356
32,20000000,exponential,0.00002,0.0178008,0.0255122,0.144643,0.0563698,0.0279326,0.0840296
32,20000000,exponential,0.00007,0.020237,0.0263552,0.170956,0.0554654,0.0259914,0.112625
32,20000000,zipfian,0.8,0.0203348,0.026904,0.154317,0.0590334,0.027592,0.0914362
32,20000000,zipfian,1.2,0.026143,0.0173318,0.115646,0.0580218,0.0222726,0.101708
32,20000000,bits_exp,30,0.0409534,0.0195038,0.163097,0.029627,0.0275076,0.0982586
32,20000000,bits_exp,100,0.0231832,0.0201604,0.202337,0.0187186,0.0391012,0.0961504
32,50000000,uniform,10000000,0.0303896,0.027206,0.143139,0.0918932,0.0627346,0.0946762
32,50000000,uniform,1000,0.0227424,0.0306186,0.11004,0.0756266,0.042183,0.077203
32,50000000,exponential,0.00002,0.0308584,0.0298726,0.164461,0.095303,0.052036,0.0853758
32,50000000,exponential,0.00007,0.037613,0.0261644,0.1381,0.0957886,0.050493,0.0863232
32,50000000,zipfian,0.8,0.0334418,0.027591,0.139343,0.100811,0.0588274,0.0913164
32,50000000,zipfian,1.2,0.030571,0.0394974,0.14484,0.0884356,0.0575734,0.101264
32,50000000,bits_exp,30,0.0506498,0.0529136,0.244149,0.0511892,0.0684652,0.102224
32,50000000,bits_exp,100,0.0395684,0.0552882,0.375282,0.0397718,0.0955948,0.120655
32,100000000,uniform,10000000,0.0575416,0.0546778,0.144584,0.138422,0.105302,0.154522
32,100000000,uniform,1000,0.044807,0.0680246,0.126582,0.108153,0.0655904,0.100795
32,100000000,exponential,0.00002,0.0561502,0.0544502,0.147394,0.13645,0.0906438,0.141304
32,100000000,exponential,0.00007,0.0583554,0.053887,0.156696,0.134548,0.0872504,0.128312
32,100000000,zipfian,0.8,0.0616122,0.0552434,0.146266,0.137231,0.102759,0.121345
32,100000000,zipfian,1.2,0.061841,0.0795912,0.197761,0.125171,0.101939,0.128964
32,100000000,bits_exp,30,0.0874266,0.108435,0.397188,0.0946954,0.119363,0.142715
32,100000000,bits_exp,100,0.0688434,0.115317,0.653391,0.075795,0.178067,0.192021
32,200000000,uniform,10000000,0.104576,0.10599,0.222107,0.202143,0.203821,0.184701
32,200000000,uniform,1000,0.0908664,0.0996866,0.178847,0.162287,0.131667,0.131562
32,200000000,exponential,0.00002,0.114687,0.10704,0.206068,0.206935,0.179405,0.193215
32,200000000,exponential,0.00007,0.0928516,0.106106,0.189984,0.197376,0.178935,0.181397
32,200000000,zipfian,0.8,0.116457,0.109425,0.211007,0.202036,0.212365,0.194616
32,200000000,zipfian,1.2,0.111803,0.150692,0.292179,0.195026,0.198898,0.214453
32,200000000,bits_exp,30,0.159124,0.22755,0.718276,0.17874,0.239869,0.237411
32,200000000,bits_exp,100,0.118858,0.243348,1.28821,0.14426,0.35997,0.315629
32,500000000,uniform,10000000,0.26127,0.264098,0.37081,0.394859,0.535264,0.340449
32,500000000,uniform,1000,0.248343,0.248336,0.328524,0.322957,0.381963,0.248902
32,500000000,exponential,0.00002,0.270323,0.266781,0.352841,0.396997,0.528489,0.357309
32,500000000,exponential,0.00007,0.220738,0.270147,0.366885,0.388188,0.520462,0.342946
32,500000000,zipfian,0.8,0.285449,0.269999,0.369784,0.390576,0.586146,0.364042
32,500000000,zipfian,1.2,0.252483,0.39691,0.594161,0.391732,0.480648,0.407895
32,500000000,bits_exp,30,0.343937,0.53999,1.67415,0.402147,0.569506,0.451184
32,500000000,bits_exp,100,0.278367,0.642318,3.09126,0.334072,0.875782,0.760869
32,1000000000,uniform,10000000,0.506906,0.537638,0.608965,0.714217,1.07468,0.593924
32,1000000000,uniform,1000,0.508474,0.500843,0.575313,0.609816,0.753591,0.433058
32,1000000000,exponential,0.00002,0.500605,0.544144,0.626461,0.713647,1.07954,0.638863
32,1000000000,exponential,0.00007,0.420551,0.581829,0.607978,0.702243,1.06386,0.567777
32,1000000000,zipfian,0.8,0.533339,0.542137,0.650639,0.711044,1.13457,0.671937
32,1000000000,zipfian,1.2,0.512627,0.830205,1.11012,0.708191,1.03964,0.717435
32,1000000000,bits_exp,30,0.655881,1.12868,3.24729,0.772276,1.21197,0.812463
32,1000000000,bits_exp,100,0.497903,1.29308,5.99667,0.643201,1.92431,1.44184
32,2000000000,uniform,10000000,1.00869,1.1533,1.0923,1.36685,2.26971,1.1532
32,2000000000,uniform,1000,0.728227,1.00595,1.0979,1.21102,1.57861,0.846393
32,2000000000,exponential,0.00002,0.898049,1.1649,1.12622,1.36926,2.26281,1.22853
32,2000000000,exponential,0.00007,0.793776,1.27951,1.13009,1.37405,2.26185,1.10894
32,2000000000,zipfian,0.8,1.09679,1.15719,1.19541,1.35821,2.34787,1.30828
32,2000000000,zipfian,1.2,1.01303,1.70971,2.09932,1.40431,2.03718,1.31056
32,2000000000,bits_exp,30,1.27761,2.3486,6.47477,1.5324,2.44422,1.59955
32,2000000000,bits_exp,100,1.02953,2.57899,12.1881,1.25191,3.75859,2.81498


==> figures/increasing_input_size-64.csv <==
64,10000000,uniform,10000000,0.0153418,0.024277,0.201766,0.0561998,0.0167206,0.0803696
64,10000000,uniform,1000,0.0098122,0.0278068,0.112429,0.0505306,0.0141964,0.0728648
64,10000000,exponential,0.00002,0.0149672,0.0265646,0.130275,0.0586276,0.0148902,0.0868278
64,10000000,exponential,0.00007,0.0132008,0.0247302,0.155379,0.0566998,0.0152102,0.106852
64,10000000,zipfian,0.8,0.013205,0.0276502,0.168958,0.0561628,0.0190528,0.088029
64,10000000,zipfian,1.2,0.018401,0.0247714,0.134821,0.057732,0.0165272,0.103283
64,10000000,bits_exp,30,0.0486288,0.0407636,0.196435,0.0341856,0.0149894,0.109534
64,10000000,bits_exp,100,0.0362206,0.031508,0.285074,0.028291,0.0255178,0.101001
64,20000000,uniform,10000000,0.0281378,0.06098,0.1442,0.0964262,0.0315108,0.0774692
64,20000000,uniform,1000,0.0157348,0.050364,0.103278,0.06956,0.025036,0.0734276
64,20000000,exponential,0.00002,0.025787,0.0603434,0.134046,0.0848392,0.0282556,0.0827226
64,20000000,exponential,0.00007,0.0257732,0.0545284,0.152758,0.0834284,0.0261806,0.0987726
64,20000000,zipfian,0.8,0.029689,0.0634274,0.129192,0.0900702,0.0294074,0.110021
64,20000000,zipfian,1.2,0.030857,0.042474,0.167161,0.078416,0.0322656,0.119454
64,20000000,bits_exp,30,0.0769628,0.0918288,0.277132,0.0505378,0.0286414,0.101123
64,20000000,bits_exp,100,0.061178,0.090094,0.439598,0.047555,0.0495162,0.110137
64,50000000,uniform,10000000,0.0601644,0.0547654,0.158829,0.13029,0.0766458,0.112291
64,50000000,uniform,1000,0.0369256,0.0970972,0.133969,0.0998664,0.0657778,0.0918172
64,50000000,exponential,0.00002,0.0598372,0.054384,0.150697,0.130779,0.0722186,0.106917
64,50000000,exponential,0.00007,0.0548564,0.0558132,0.160927,0.129595,0.0732882,0.124222
64,50000000,zipfian,0.8,0.0583622,0.059453,0.161229,0.136616,0.0865178,0.117089
64,50000000,zipfian,1.2,0.0530088,0.104862,0.265624,0.128053,0.0728082,0.122058
64,50000000,bits_exp,30,0.179459,0.176272,0.507972,0.109728,0.0665566,0.119025
64,50000000,bits_exp,100,0.110271,0.227914,0.953606,0.117442,0.116097,0.165927
64,100000000,uniform,10000000,0.111751,0.10973,0.216793,0.208238,0.147376,0.161325
64,100000000,uniform,1000,0.0766882,0.248718,0.208712,0.16684,0.104192,0.129514
64,100000000,exponential,0.00002,0.110923,0.108483,0.194978,0.205388,0.123678,0.188907
64,100000000,exponential,0.00007,0.0993502,0.108758,0.184774,0.198383,0.125342,0.180834
64,100000000,zipfian,0.8,0.110689,0.114145,0.208424,0.202367,0.147868,0.172736
64,100000000,zipfian,1.2,0.104963,0.19829,0.428629,0.20889,0.143058,0.198163
64,100000000,bits_exp,30,0.346254,0.365743,0.919601,0.2202,0.134217,0.200633
64,100000000,bits_exp,100,0.177637,0.44621,1.88322,0.226879,0.23354,0.262595
64,200000000,uniform,10000000,0.208559,0.214817,0.308221,0.341287,0.312615,0.261186
64,200000000,uniform,1000,0.148857,0.264968,0.370488,0.305028,0.259185,0.199241
64,200000000,exponential,0.00002,0.199969,0.214226,0.299259,0.33381,0.279115,0.300998
64,200000000,exponential,0.00007,0.168671,0.217989,0.285375,0.320486,0.289093,0.272895
64,200000000,zipfian,0.8,0.21001,0.223066,0.310313,0.332168,0.306522,0.276831
64,200000000,zipfian,1.2,0.192549,0.373128,0.755445,0.372554,0.28429,0.332249
64,200000000,bits_exp,30,0.631611,0.773041,1.73603,0.451658,0.259313,0.304402
64,200000000,bits_exp,100,0.349151,0.936146,3.59554,0.452662,0.458652,0.453851
64,500000000,uniform,10000000,0.505197,0.547604,0.602465,0.999956,0.717657,0.573273
64,500000000,uniform,1000,0.398535,0.696909,0.869788,0.72594,0.568732,0.409861
64,500000000,exponential,0.00002,0.474895,0.548888,0.599885,0.733388,0.677874,0.615401
64,500000000,exponential,0.00007,0.402239,0.628366,0.583292,0.703236,0.675974,0.557626
64,500000000,zipfian,0.8,0.500761,0.555318,0.621773,0.724871,0.754465,0.586533
64,500000000,zipfian,1.2,0.462478,0.957385,1.76304,0.858608,0.719027,0.707438
64,500000000,bits_exp,30,1.40657,2.06808,4.04109,1.14085,0.65775,0.633218
64,500000000,bits_exp,100,0.757566,2.35914,9.13405,1.08672,1.18426,1.00138
64,1000000000,uniform,10000000,1.00988,1.15132,1.08395,1.59198,1.42168,1.0415
64,1000000000,uniform,1000,0.794222,1.41356,1.70059,1.5438,1.01866,0.774261
64,1000000000,exponential,0.00002,0.924573,1.25334,1.08467,1.44027,1.34488,1.14605
64,1000000000,exponential,0.00007,0.796368,1.75795,1.07668,1.47881,1.30009,0.995382
64,1000000000,zipfian,0.8,1.02442,1.16431,1.13024,1.44315,1.52434,1.09204
64,1000000000,zipfian,1.2,0.918897,1.9881,3.37333,1.70774,1.46318,1.15324
64,1000000000,bits_exp,30,2.57616,4.12441,7.76708,2.27527,1.34907,1.15239
64,1000000000,bits_exp,100,1.42345,4.90457,17.2968,2.17572,2.40001,1.97691
64,2000000000,uniform,10000000,1.97838,2.62713,2.15731,2.74421,3.18087,2.12222
64,2000000000,uniform,1000,1.25245,2.85546,3.37389,3.03707,2.51011,1.48325
64,2000000000,exponential,0.00002,1.67761,3.60444,2.10928,2.61113,3.03302,2.15365
64,2000000000,exponential,0.00007,1.51166,4.36799,2.42262,2.8751,2.87409,1.83052
64,2000000000,zipfian,0.8,1.98623,2.85847,2.22624,2.60142,3.38053,2.19864
64,2000000000,zipfian,1.2,1.82427,4.06403,6.68337,3.17402,3.22902,2.4127
64,2000000000,bits_exp,30,4.99962,8.17708,15.8548,4.80909,2.92194,2.40889
64,2000000000,bits_exp,100,2.83499,9.79515,35.0376,4.53959,5.14772,4.00329


==> figures/increasing_input_size.csv <==
32,10000000,uniform,10000000,0.0093392,0.0104526,0.188348,0.044964,0.0148268,0.0817866
32,10000000,uniform,1000,0.008935,0.0132998,0.095528,0.0443906,0.0122978,0.0640418
32,10000000,exponential,0.00002,0.008022,0.0106448,0.190891,0.0475214,0.014113,0.0776104
32,10000000,exponential,0.00007,0.0082912,0.0110988,0.149897,0.0488346,0.0132122,0.0794088
32,10000000,zipfian,0.8,0.010423,0.0110332,0.154698,0.0488964,0.0143694,0.0712728
32,10000000,zipfian,1.2,0.013699,0.0098358,0.103998,0.0501074,0.017722,0.0980718
32,10000000,bits_exp,30,0.0211138,0.009732,0.138851,0.02545,0.0160906,0.0883088
32,10000000,bits_exp,100,0.0147422,0.0094798,0.154559,0.0206318,0.0223964,0.079252
32,20000000,uniform,10000000,0.0173664,0.0261298,0.147506,0.0610594,0.0285116,0.077584
32,20000000,uniform,1000,0.0145402,0.018699,0.108922,0.0534334,0.0256878,0.0612356
32,20000000,exponential,0.00002,0.0178008,0.0255122,0.144643,0.0563698,0.0279326,0.0840296
32,20000000,exponential,0.00007,0.020237,0.0263552,0.170956,0.0554654,0.0259914,0.112625
32,20000000,zipfian,0.8,0.0203348,0.026904,0.154317,0.0590334,0.027592,0.0914362
32,20000000,zipfian,1.2,0.026143,0.0173318,0.115646,0.0580218,0.0222726,0.101708
32,20000000,bits_exp,30,0.0409534,0.0195038,0.163097,0.029627,0.0275076,0.0982586
32,20000000,bits_exp,100,0.0231832,0.0201604,0.202337,0.0187186,0.0391012,0.0961504
32,50000000,uniform,10000000,0.0303896,0.027206,0.143139,0.0918932,0.0627346,0.0946762
32,50000000,uniform,1000,0.0227424,0.0306186,0.11004,0.0756266,0.042183,0.077203
32,50000000,exponential,0.00002,0.0308584,0.0298726,0.164461,0.095303,0.052036,0.0853758
32,50000000,exponential,0.00007,0.037613,0.0261644,0.1381,0.0957886,0.050493,0.0863232
32,50000000,zipfian,0.8,0.0334418,0.027591,0.139343,0.100811,0.0588274,0.0913164
32,50000000,zipfian,1.2,0.030571,0.0394974,0.14484,0.0884356,0.0575734,0.101264
32,50000000,bits_exp,30,0.0506498,0.0529136,0.244149,0.0511892,0.0684652,0.102224
32,50000000,bits_exp,100,0.0395684,0.0552882,0.375282,0.0397718,0.0955948,0.120655
32,100000000,uniform,10000000,0.0575416,0.0546778,0.144584,0.138422,0.105302,0.154522
32,100000000,uniform,1000,0.044807,0.0680246,0.126582,0.108153,0.0655904,0.100795
32,100000000,exponential,0.00002,0.0561502,0.0544502,0.147394,0.13645,0.0906438,0.141304
32,100000000,exponential,0.00007,0.0583554,0.053887,0.156696,0.134548,0.0872504,0.128312
32,100000000,zipfian,0.8,0.0616122,0.0552434,0.146266,0.137231,0.102759,0.121345
32,100000000,zipfian,1.2,0.061841,0.0795912,0.197761,0.125171,0.101939,0.128964
32,100000000,bits_exp,30,0.0874266,0.108435,0.397188,0.0946954,0.119363,0.142715
32,100000000,bits_exp,100,0.0688434,0.115317,0.653391,0.075795,0.178067,0.192021
32,200000000,uniform,10000000,0.104576,0.10599,0.222107,0.202143,0.203821,0.184701
32,200000000,uniform,1000,0.0908664,0.0996866,0.178847,0.162287,0.131667,0.131562
32,200000000,exponential,0.00002,0.114687,0.10704,0.206068,0.206935,0.179405,0.193215
32,200000000,exponential,0.00007,0.0928516,0.106106,0.189984,0.197376,0.178935,0.181397
32,200000000,zipfian,0.8,0.116457,0.109425,0.211007,0.202036,0.212365,0.194616
32,200000000,zipfian,1.2,0.111803,0.150692,0.292179,0.195026,0.198898,0.214453
32,200000000,bits_exp,30,0.159124,0.22755,0.718276,0.17874,0.239869,0.237411
32,200000000,bits_exp,100,0.118858,0.243348,1.28821,0.14426,0.35997,0.315629
32,500000000,uniform,10000000,0.26127,0.264098,0.37081,0.394859,0.535264,0.340449
32,500000000,uniform,1000,0.248343,0.248336,0.328524,0.322957,0.381963,0.248902
32,500000000,exponential,0.00002,0.270323,0.266781,0.352841,0.396997,0.528489,0.357309
32,500000000,exponential,0.00007,0.220738,0.270147,0.366885,0.388188,0.520462,0.342946
32,500000000,zipfian,0.8,0.285449,0.269999,0.369784,0.390576,0.586146,0.364042
32,500000000,zipfian,1.2,0.252483,0.39691,0.594161,0.391732,0.480648,0.407895
32,500000000,bits_exp,30,0.343937,0.53999,1.67415,0.402147,0.569506,0.451184
32,500000000,bits_exp,100,0.278367,0.642318,3.09126,0.334072,0.875782,0.760869
32,1000000000,uniform,10000000,0.506906,0.537638,0.608965,0.714217,1.07468,0.593924
32,1000000000,uniform,1000,0.508474,0.500843,0.575313,0.609816,0.753591,0.433058
32,1000000000,exponential,0.00002,0.500605,0.544144,0.626461,0.713647,1.07954,0.638863
32,1000000000,exponential,0.00007,0.420551,0.581829,0.607978,0.702243,1.06386,0.567777
32,1000000000,zipfian,0.8,0.533339,0.542137,0.650639,0.711044,1.13457,0.671937
32,1000000000,zipfian,1.2,0.512627,0.830205,1.11012,0.708191,1.03964,0.717435
32,1000000000,bits_exp,30,0.655881,1.12868,3.24729,0.772276,1.21197,0.812463
32,1000000000,bits_exp,100,0.497903,1.29308,5.99667,0.643201,1.92431,1.44184
32,2000000000,uniform,10000000,1.00869,1.1533,1.0923,1.36685,2.26971,1.1532
32,2000000000,uniform,1000,0.728227,1.00595,1.0979,1.21102,1.57861,0.846393
32,2000000000,exponential,0.00002,0.898049,1.1649,1.12622,1.36926,2.26281,1.22853
32,2000000000,exponential,0.00007,0.793776,1.27951,1.13009,1.37405,2.26185,1.10894
32,2000000000,zipfian,0.8,1.09679,1.15719,1.19541,1.35821,2.34787,1.30828
32,2000000000,zipfian,1.2,1.01303,1.70971,2.09932,1.40431,2.03718,1.31056
32,2000000000,bits_exp,30,1.27761,2.3486,6.47477,1.5324,2.44422,1.59955
32,2000000000,bits_exp,100,1.02953,2.57899,12.1881,1.25191,3.75859,2.81498
64,10000000,uniform,10000000,0.0153418,0.024277,0.201766,0.0561998,0.0167206,0.0803696
64,10000000,uniform,1000,0.0098122,0.0278068,0.112429,0.0505306,0.0141964,0.0728648
64,10000000,exponential,0.00002,0.0149672,0.0265646,0.130275,0.0586276,0.0148902,0.0868278
64,10000000,exponential,0.00007,0.0132008,0.0247302,0.155379,0.0566998,0.0152102,0.106852
64,10000000,zipfian,0.8,0.013205,0.0276502,0.168958,0.0561628,0.0190528,0.088029
64,10000000,zipfian,1.2,0.018401,0.0247714,0.134821,0.057732,0.0165272,0.103283
64,10000000,bits_exp,30,0.0486288,0.0407636,0.196435,0.0341856,0.0149894,0.109534
64,10000000,bits_exp,100,0.0362206,0.031508,0.285074,0.028291,0.0255178,0.101001
64,20000000,uniform,10000000,0.0281378,0.06098,0.1442,0.0964262,0.0315108,0.0774692
64,20000000,uniform,1000,0.0157348,0.050364,0.103278,0.06956,0.025036,0.0734276
64,20000000,exponential,0.00002,0.025787,0.0603434,0.134046,0.0848392,0.0282556,0.0827226
64,20000000,exponential,0.00007,0.0257732,0.0545284,0.152758,0.0834284,0.0261806,0.0987726
64,20000000,zipfian,0.8,0.029689,0.0634274,0.129192,0.0900702,0.0294074,0.110021
64,20000000,zipfian,1.2,0.030857,0.042474,0.167161,0.078416,0.0322656,0.119454
64,20000000,bits_exp,30,0.0769628,0.0918288,0.277132,0.0505378,0.0286414,0.101123
64,20000000,bits_exp,100,0.061178,0.090094,0.439598,0.047555,0.0495162,0.110137
64,50000000,uniform,10000000,0.0601644,0.0547654,0.158829,0.13029,0.0766458,0.112291
64,50000000,uniform,1000,0.0369256,0.0970972,0.133969,0.0998664,0.0657778,0.0918172
64,50000000,exponential,0.00002,0.0598372,0.054384,0.150697,0.130779,0.0722186,0.106917
64,50000000,exponential,0.00007,0.0548564,0.0558132,0.160927,0.129595,0.0732882,0.124222
64,50000000,zipfian,0.8,0.0583622,0.059453,0.161229,0.136616,0.0865178,0.117089
64,50000000,zipfian,1.2,0.0530088,0.104862,0.265624,0.128053,0.0728082,0.122058
64,50000000,bits_exp,30,0.179459,0.176272,0.507972,0.109728,0.0665566,0.119025
64,50000000,bits_exp,100,0.110271,0.227914,0.953606,0.117442,0.116097,0.165927
64,100000000,uniform,10000000,0.111751,0.10973,0.216793,0.208238,0.147376,0.161325
64,100000000,uniform,1000,0.0766882,0.248718,0.208712,0.16684,0.104192,0.129514
64,100000000,exponential,0.00002,0.110923,0.108483,0.194978,0.205388,0.123678,0.188907
64,100000000,exponential,0.00007,0.0993502,0.108758,0.184774,0.198383,0.125342,0.180834
64,100000000,zipfian,0.8,0.110689,0.114145,0.208424,0.202367,0.147868,0.172736
64,100000000,zipfian,1.2,0.104963,0.19829,0.428629,0.20889,0.143058,0.198163
64,100000000,bits_exp,30,0.346254,0.365743,0.919601,0.2202,0.134217,0.200633
64,100000000,bits_exp,100,0.177637,0.44621,1.88322,0.226879,0.23354,0.262595
64,200000000,uniform,10000000,0.208559,0.214817,0.308221,0.341287,0.312615,0.261186
64,200000000,uniform,1000,0.148857,0.264968,0.370488,0.305028,0.259185,0.199241
64,200000000,exponential,0.00002,0.199969,0.214226,0.299259,0.33381,0.279115,0.300998
64,200000000,exponential,0.00007,0.168671,0.217989,0.285375,0.320486,0.289093,0.272895
64,200000000,zipfian,0.8,0.21001,0.223066,0.310313,0.332168,0.306522,0.276831
64,200000000,zipfian,1.2,0.192549,0.373128,0.755445,0.372554,0.28429,0.332249
64,200000000,bits_exp,30,0.631611,0.773041,1.73603,0.451658,0.259313,0.304402
64,200000000,bits_exp,100,0.349151,0.936146,3.59554,0.452662,0.458652,0.453851
64,500000000,uniform,10000000,0.505197,0.547604,0.602465,0.999956,0.717657,0.573273
64,500000000,uniform,1000,0.398535,0.696909,0.869788,0.72594,0.568732,0.409861
64,500000000,exponential,0.00002,0.474895,0.548888,0.599885,0.733388,0.677874,0.615401
64,500000000,exponential,0.00007,0.402239,0.628366,0.583292,0.703236,0.675974,0.557626
64,500000000,zipfian,0.8,0.500761,0.555318,0.621773,0.724871,0.754465,0.586533
64,500000000,zipfian,1.2,0.462478,0.957385,1.76304,0.858608,0.719027,0.707438
64,500000000,bits_exp,30,1.40657,2.06808,4.04109,1.14085,0.65775,0.633218
64,500000000,bits_exp,100,0.757566,2.35914,9.13405,1.08672,1.18426,1.00138
64,1000000000,uniform,10000000,1.00988,1.15132,1.08395,1.59198,1.42168,1.0415
64,1000000000,uniform,1000,0.794222,1.41356,1.70059,1.5438,1.01866,0.774261
64,1000000000,exponential,0.00002,0.924573,1.25334,1.08467,1.44027,1.34488,1.14605
64,1000000000,exponential,0.00007,0.796368,1.75795,1.07668,1.47881,1.30009,0.995382
64,1000000000,zipfian,0.8,1.02442,1.16431,1.13024,1.44315,1.52434,1.09204
64,1000000000,zipfian,1.2,0.918897,1.9881,3.37333,1.70774,1.46318,1.15324
64,1000000000,bits_exp,30,2.57616,4.12441,7.76708,2.27527,1.34907,1.15239
64,1000000000,bits_exp,100,1.42345,4.90457,17.2968,2.17572,2.40001,1.97691
64,2000000000,uniform,10000000,1.97838,2.62713,2.15731,2.74421,3.18087,2.12222
64,2000000000,uniform,1000,1.25245,2.85546,3.37389,3.03707,2.51011,1.48325
64,2000000000,exponential,0.00002,1.67761,3.60444,2.10928,2.61113,3.03302,2.15365
64,2000000000,exponential,0.00007,1.51166,4.36799,2.42262,2.8751,2.87409,1.83052
64,2000000000,zipfian,0.8,1.98623,2.85847,2.22624,2.60142,3.38053,2.19864
64,2000000000,zipfian,1.2,1.82427,4.06403,6.68337,3.17402,3.22902,2.4127
64,2000000000,bits_exp,30,4.99962,8.17708,15.8548,4.80909,2.92194,2.40889
64,2000000000,bits_exp,100,2.83499,9.79515,35.0376,4.53959,5.14772,4.00329

==> figures/merge-32.csv <==
32,Unif,$10^3$,0.505109,0.53461,0.447171
32,Exp,1,0.520476,0.530695,0.513555
32,Exp,10,0.401133,0.450769,0.375387
32,Zipf,0.6,0.492371,0.504025,0.497517
32,Zipf,1.5,0.441569,0.534742,0.314304
32,BExp,10,1.09184,1.51312,0.863314
32,BExp,300,0.591066,0.664543,0.488332


==> figures/merge-64.csv <==
64,Unif,$10^3$,0.788314,0.860247,0.673551
64,Exp,1,0.984268,1.04042,0.967953
64,Exp,10,0.762598,0.894172,0.701959
64,Zipf,0.6,1.00652,1.03417,0.99714
64,Zipf,1.5,0.881042,1.06078,0.610232
64,BExp,10,3.25641,3.92208,3.44287
64,BExp,300,1.3156,1.56969,1.02622


==> figures/scaling-32.csv <==
32,1,uniform,10000000,24.8402,22.1465,24.2921,24.728,N/A,67.8882,39.1491
32,1,uniform,1000,32.2979,20.3795,14.3628,12.479,N/A,26.6735,15.5944
32,1,exponential,0.00002,36.7334,21.7001,17.5283,16.1577,N/A,59.1239,26.3314
32,1,exponential,0.00007,27.5176,22.0922,16.5786,15.7825,N/A,56.2818,22.0177
32,1,zipfian,0.8,33.9387,21.4796,35.6081,25.8702,N/A,81.0393,55.4729
32,1,zipfian,1.2,29.7089,21.0262,16.9243,17.3126,N/A,36.3919,27.1379
32,1,bits_exp,30,31.7642,17.7611,15.3543,16.9683,N/A,26.8048,18.448
32,1,bits_exp,100,18.1716,18.1668,14.5942,16.5519,N/A,19.7734,9.92716
32,2,uniform,10000000,14.0055,14.5286,14.4966,13.696,N/A,38.1828,21.7244
32,2,uniform,1000,17.0838,9.59294,10.0599,7.65394,N/A,15.7033,10.6067
32,2,exponential,0.00002,19.5132,12.7906,12.041,9.39784,N/A,33.3645,19.4262
32,2,exponential,0.00007,14.5855,12.965,13.5532,9.17204,N/A,31.7957,17.7787
32,2,zipfian,0.8,18.6737,13.6986,19.384,14.2911,N/A,44.5516,31.3654
32,2,zipfian,1.2,15.7202,12.739,11.3264,9.9953,N/A,20.888,16.9491
32,2,bits_exp,30,17.6429,11.4806,12.4469,9.93405,N/A,15.8202,13.177
32,2,bits_exp,100,10.2498,12.2756,11.5558,9.47859,N/A,12.2506,6.7412
32,4,uniform,10000000,7.52227,7.41766,7.97525,7.28775,N/A,20.0631,12.5571
32,4,uniform,1000,8.97184,4.85976,5.75074,4.00454,N/A,8.18889,6.1394
32,4,exponential,0.00002,10.263,6.51069,6.30243,5.00853,N/A,17.5373,10.4114
32,4,exponential,0.00007,7.65754,6.57272,5.78403,4.84149,N/A,16.6737,8.31663
32,4,zipfian,0.8,9.97941,6.98018,11.82,7.56227,N/A,23.4541,14.2911
32,4,zipfian,1.2,8.25074,6.43536,6.87879,5.234,N/A,10.9542,8.1303
32,4,bits_exp,30,9.26337,5.86868,6.10917,5.16153,N/A,8.22266,7.7543
32,4,bits_exp,100,5.38569,6.19779,5.66952,4.9551,N/A,6.99626,3.63765
32,8,uniform,10000000,3.96736,3.80514,4.18631,3.86331,N/A,10.2599,5.32401
32,8,uniform,1000,4.67419,2.55557,2.53688,2.16068,N/A,4.22049,2.55237
32,8,exponential,0.00002,5.27624,3.36809,3.23075,2.69411,N/A,9.01913,4.67065
32,8,exponential,0.00007,3.9315,3.40238,3.00567,2.61926,N/A,8.55896,3.98022
32,8,zipfian,0.8,5.20951,3.57964,5.503,4.02291,N/A,11.994,7.28031
32,8,zipfian,1.2,4.28092,3.41071,3.26555,2.82394,N/A,5.66351,4.52439
32,8,bits_exp,30,4.83027,3.15641,3.24443,2.76726,N/A,4.62721,3.47277
32,8,bits_exp,100,2.83766,3.3226,3.14893,2.63915,N/A,4.25104,2.00114
32,16,uniform,10000000,2.12113,2.17262,2.47455,2.35243,N/A,5.66548,2.89958
32,16,uniform,1000,2.55316,1.66969,1.43202,1.38735,N/A,2.46308,1.3722
32,16,exponential,0.00002,2.78848,1.94385,1.85492,1.71625,N/A,4.92974,2.38179
32,16,exponential,0.00007,2.07782,1.99443,1.70351,1.61693,N/A,4.70112,2.17268
32,16,zipfian,0.8,2.77381,2.0525,2.99857,2.44628,N/A,6.54626,3.80006
32,16,zipfian,1.2,2.31951,2.23901,1.96019,1.7586,N/A,3.14289,2.15199
32,16,bits_exp,30,2.74986,2.36068,2.13395,1.73831,N/A,2.83328,1.81815
32,16,bits_exp,100,1.70974,2.38856,2.32496,1.61491,N/A,3.02987,1.28297
32,24,uniform,10000000,1.62141,1.72945,1.94221,1.84266,N/A,4.62793,2.20569
32,24,uniform,1000,2.07225,1.46312,1.21554,1.20054,N/A,2.00529,1.04504
32,24,exponential,0.00002,2.13426,1.58793,1.50554,1.37522,N/A,4.05361,1.79213
32,24,exponential,0.00007,1.6079,1.6001,1.35722,1.33617,N/A,4.07097,1.58881
32,24,zipfian,0.8,2.11265,1.64356,2.34466,1.90175,N/A,4.95046,2.74535
32,24,zipfian,1.2,1.89233,1.96017,1.55295,1.42768,N/A,2.48066,1.53882
32,24,bits_exp,30,2.30694,2.18013,1.94975,1.4296,N/A,2.39642,1.33607
32,24,bits_exp,100,1.44255,2.21072,2.33804,1.29293,N/A,2.73403,1.03554
32,48,uniform,10000000,0.867895,0.951292,1.35591,1.07966,N/A,2.17344,1.3847
32,48,uniform,1000,1.11183,0.808387,0.983998,0.846266,N/A,1.13261,0.777335
32,48,exponential,0.00002,1.08175,0.916853,1.19837,0.980995,N/A,1.97516,1.21953
32,48,exponential,0.00007,0.813258,0.929266,1.1508,0.969651,N/A,1.92429,1.02481
32,48,zipfian,0.8,1.06736,0.925094,1.57419,1.10307,N/A,2.54605,1.66921
32,48,zipfian,1.2,1.01538,1.13723,1.4018,0.936297,N/A,1.47883,1.11626
32,48,bits_exp,30,1.28025,1.25758,2.07044,0.995215,N/A,1.5988,0.97237
32,48,bits_exp,100,0.863685,1.28038,2.43663,0.87174,N/A,2.16839,0.920048
32,96,uniform,10000000,0.509544,0.562254,0.767602,0.668407,N/A,1.22029,0.873756
32,96,uniform,1000,0.603123,0.519831,0.59342,0.530069,N/A,0.700074,0.476483
32,96,exponential,0.00002,0.586323,0.554981,0.776492,0.638605,N/A,1.13282,0.730047
32,96,exponential,0.00007,0.453392,0.561997,0.730961,0.626076,N/A,1.08571,0.632082
32,96,zipfian,0.8,0.579554,0.558573,0.938916,0.677715,N/A,1.34994,0.984514
32,96,zipfian,1.2,0.562921,0.788185,1.10314,0.604461,N/A,1.02135,0.728914
32,96,bits_exp,30,0.725894,1.37671,1.8408,0.647883,N/A,1.18494,0.725943
32,96,bits_exp,100,0.696691,1.57364,2.32018,0.559765,N/A,1.81196,0.80556
32,192,uniform,10000000,0.496966,0.538071,0.606629,0.724947,N/A,1.05748,0.573617
32,192,uniform,1000,0.510287,0.500528,0.543287,0.601673,N/A,0.771955,0.441178
32,192,exponential,0.00002,0.509462,0.545377,0.588351,0.711131,N/A,1.0951,0.692096
32,192,exponential,0.00007,0.425401,0.581294,0.566853,0.707664,N/A,1.07788,0.568096
32,192,zipfian,0.8,0.52598,0.542533,0.604589,0.71591,N/A,1.1649,0.675974
32,192,zipfian,1.2,0.509525,0.845715,1.04019,0.710006,N/A,1.11339,0.709112
32,192,bits_exp,30,0.638868,1.15181,3.23425,0.787313,N/A,1.29789,0.847385
32,192,bits_exp,100,0.504593,1.31044,6.19031,0.671665,N/A,2.04059,1.45313


==> figures/scaling-64.csv <==
64,1,uniform,10000000,50.036,48.8799,33.924,100.305,36.2305,108.935,53.5753
64,1,uniform,1000,39.3303,48.8043,40.2959,26.553,53.1148,53.5996,22.3456
64,1,exponential,0.00002,52.6918,45.5793,40.0689,32.5281,46.4882,85.4871,38.3784
64,1,exponential,0.00007,37.3473,46.5977,38.6513,30.5915,47.5814,79.5682,33.9257
64,1,zipfian,0.8,56.3402,47.529,47.7392,56.8804,37.8606,120.153,71.2598
64,1,zipfian,1.2,40.3419,53.2664,48.9975,36.062,52.5063,52.7984,36.2365
64,1,bits_exp,30,89.1738,51.1624,48.2813,47.0334,57.49,69.7536,48.132
64,1,bits_exp,100,60.6308,54.9978,47.25,43.4266,55.1978,35.3189,22.8065
64,2,uniform,10000000,29.9876,32.1489,19.6329,53.1108,22.856,60.1636,33.2658
64,2,uniform,1000,22.5528,21.8853,25.5228,17.9181,36.4695,30.9125,15.7463
64,2,exponential,0.00002,29.9056,27.5477,22.9046,19.187,29.0439,48.4383,28.5996
64,2,exponential,0.00007,21.3674,28.3872,22.8667,18.121,29.9441,45.5283,25.4948
64,2,zipfian,0.8,32.8172,31.3928,31.1577,31.4147,23.2891,65.7634,40.6076
64,2,zipfian,1.2,22.7411,29.2019,32.7023,22.807,36.661,31.0551,22.3913
64,2,bits_exp,30,50.8792,36.8355,39.35,28.2795,41.0413,39.9844,32.0749
64,2,bits_exp,100,37.0938,41.6957,32.3595,26.411,37.9877,21.6968,14.7739
64,4,uniform,10000000,15.4714,16.3789,11.6082,28.2621,12.3288,31.4928,17.4341
64,4,uniform,1000,11.7169,12.2512,14.1553,10.473,19.0929,16.1034,8.94709
64,4,exponential,0.00002,15.9195,14.0609,12.6851,10.2021,15.4356,25.2194,13.1236
64,4,exponential,0.00007,11.0025,14.4213,10.9909,9.62851,15.8568,23.7048,13.2417
64,4,zipfian,0.8,17.3283,15.9591,19.2716,16.6912,12.4729,34.3708,19.8137
64,4,zipfian,1.2,11.8192,15.0015,17.0075,11.9975,20.1699,15.9618,14.1006
64,4,bits_exp,30,26.9064,19.2412,20.9743,14.775,25.0351,20.7317,17.4717
64,4,bits_exp,100,19.4661,21.0968,19.8196,13.7366,19.9337,12.0922,7.73217
64,8,uniform,10000000,8.07917,8.49381,5.78693,14.6698,6.99808,16.1344,7.77836
64,8,uniform,1000,6.09475,6.53966,6.85236,5.67655,10.8637,8.35489,3.98123
64,8,exponential,0.00002,7.95555,7.30971,6.0958,5.47585,8.60783,12.9585,6.39873
64,8,exponential,0.00007,5.65141,7.46804,5.69245,5.13239,8.91779,12.1659,6.72921
64,8,zipfian,0.8,8.96215,8.28118,7.99317,8.81754,7.00993,17.6417,8.95074
64,8,zipfian,1.2,6.16725,8.02337,8.93442,6.44755,12.4931,8.5946,5.65808
64,8,bits_exp,30,14.1203,10.7002,10.6034,7.89514,17.9016,10.7022,7.03458
64,8,bits_exp,100,10.1825,11.6928,10.3935,7.31378,11.4098,6.92027,4.39621
64,16,uniform,10000000,4.32605,5.04611,3.47682,8.88044,4.65197,8.59807,4.0416
64,16,uniform,1000,3.49732,4.48268,4.23407,3.98609,8.35036,4.69043,2.14833
64,16,exponential,0.00002,4.23389,4.38779,3.43025,3.53556,5.79218,6.91097,3.62801
64,16,exponential,0.00007,3.03186,4.49435,3.29564,3.35724,6.23289,6.52126,3.11058
64,16,zipfian,0.8,4.7411,4.85481,4.23031,5.45585,4.72385,9.40681,4.90594
64,16,zipfian,1.2,3.45942,5.53773,5.25071,4.2927,10.1412,4.67912,3.11077
64,16,bits_exp,30,8.21667,8.16224,6.5201,5.15638,15.9155,5.73455,3.42571
64,16,bits_exp,100,5.9495,8.94588,7.72837,4.72246,9.11704,4.59169,2.29415
64,24,uniform,10000000,3.34478,4.1284,2.80421,6.83565,4.10841,6.55527,3.08103
64,24,uniform,1000,2.93568,4.29735,4.30249,3.51971,7.95524,3.82082,1.7366
64,24,exponential,0.00002,3.26906,3.63006,2.87007,2.78834,5.2634,5.26834,2.72756
64,24,exponential,0.00007,2.41497,3.80885,2.7764,2.68117,5.77186,5.00333,2.33883
64,24,zipfian,0.8,3.59684,3.93941,3.40202,4.17694,4.23022,7.1631,3.72946
64,24,zipfian,1.2,2.85706,5.16201,4.40273,3.59348,9.66485,3.76919,2.21805
64,24,bits_exp,30,6.90598,7.83701,5.79466,4.43075,16.0667,4.44271,2.61248
64,24,bits_exp,100,4.89488,8.71703,7.74053,4.45982,8.85565,4.04951,1.84777
64,48,uniform,10000000,1.82295,2.14518,2.06277,3.59664,2.48616,3.33848,2.22042
64,48,uniform,1000,1.59076,2.25548,3.09834,2.21043,4.64133,1.98937,1.44576
64,48,exponential,0.00002,1.72653,1.9816,2.18065,1.88796,3.33389,2.74142,2.07925
64,48,exponential,0.00007,1.32745,2.11603,2.07188,1.9006,3.66969,2.67497,1.73236
64,48,zipfian,0.8,1.88974,2.09191,2.40176,2.34745,2.57562,3.64856,2.37256
64,48,zipfian,1.2,1.66087,2.84234,4.14026,2.26558,7.21186,2.24837,1.59113
64,48,bits_exp,30,4.2265,4.60851,5.67136,3.19171,14.5855,2.38717,1.89283
64,48,bits_exp,100,2.77137,4.93698,8.20453,3.12752,6.14458,2.87462,1.61505
64,96,uniform,10000000,1.0612,1.24381,1.2224,1.95797,1.90403,1.77299,1.28941
64,96,uniform,1000,0.900944,1.52625,1.7414,1.41683,3.4566,1.12613,0.783985
64,96,exponential,0.00002,0.988951,1.18006,1.22754,1.19987,2.49091,1.49146,1.11926
64,96,exponential,0.00007,0.805428,1.30251,1.19303,1.26229,2.59996,1.45179,0.97076
64,96,zipfian,0.8,1.07192,1.22464,1.38594,1.3918,2.06018,1.92632,1.46124
64,96,zipfian,1.2,0.967831,1.95593,3.31979,1.47756,6.53065,1.48637,1.02921
64,96,bits_exp,30,2.83733,4.71198,5.07371,1.92559,14.7022,1.46553,1.11932
64,96,bits_exp,100,1.57866,6.16999,8.0527,1.92293,5.28221,2.3154,1.23823
64,192,uniform,10000000,0.993997,1.14181,1.05794,1.65223,1.89141,1.41684,1.08867
64,192,uniform,1000,0.797559,1.41297,1.68555,1.50361,3.34662,1.01011,0.784298
64,192,exponential,0.00002,0.918573,1.25639,1.04299,1.38724,2.45487,1.33946,1.18611
64,192,exponential,0.00007,0.791792,1.75973,1.02957,1.52824,2.56496,1.27802,1.00415
64,192,zipfian,0.8,1.01648,1.16365,1.09214,1.39102,1.98335,1.50016,1.10532
64,192,zipfian,1.2,0.918371,2.00806,3.30421,1.65533,6.23614,1.46753,1.20664
64,192,bits_exp,30,2.79972,4.18166,7.81226,2.28384,13.1055,1.35178,1.3101
64,192,bits_exp,100,1.47366,5.00807,17.8213,2.20217,5.03201,2.44214,2.02851

